Background Knowledge Injection for Interpretable Sequence Classification

Sequence classification is the supervised learning task of building models that predict class labels of unseen sequences of symbols. Although accuracy is paramount, in certain scenarios interpretability is a must. Unfortunately, such trade-off is often hard to achieve since we lack human-independent interpretability metrics. We introduce a novel sequence learning algorithm, that combines (i) linear classifiers - which are known to strike a good balance between predictive power and interpretability, and (ii) background knowledge embeddings. We extend the classic subsequence feature space with groups of symbols which are generated by background knowledge injected via word or graph embeddings, and use this new feature space to learn a linear classifier. We also present a new measure to evaluate the interpretability of a set of symbolic features based on the symbol embeddings. Experiments on human activity recognition from wearables and amino acid sequence classification show that our classification approach preserves predictive power, while delivering more interpretable models.

==> table_of_contents.txt <==
TITLE: Commonsense Knowledge Graph-Enhanced Sequence Classification for Composite|Wearable|Human Activity Recognition

ABSTRACT: //TODO


# Introduction
- Background: overview on human activity recognition
- The problem: multiclass classification from sequences of discrete atomic actions. 
- Where prior art falls short: i) prior art has insufficient predictive power on compound actions; [TBD] ii) prior art does not offer interpretable models
- Our Hypothesis: we can provide better sequence classification by leveraging commonsense knowledge.
- Our contribution at a glance: i) grouped wildcard; ii) an [interpretable - TBD] sequence classifier from atomic sequences
- Scope and known limitations: 
	- does it scale with the number of classes?
	- need to find good commonsense knowledge (especially as graph)
	- human intervention required for mapping KG concepts 
- Paper layout


# Related Work
- Overview of prior art HAR architectures.
- [TBD] Enhancing ML tasks with commonsense knowledge

# The problem
- Problem formulation: 
//TODO


# Proposed Model (our contribution)
- SEQL-related stuff //TODO
- KG-related stuff
- Combination of SEQL+KG embeddings

# Evaluation
- Datasets
- Implementation details, hyperparams, etc.
- Experiments description: #TODO	

- Experiment #1: evaluate predictive power of GW-SEQL: F1 (including/excluding 'null' class)
   - Opportunity
   		- Mid-level prediction
   		- high-level prediction
   		- DeepConvLSTM vs libSVM vs SEQL vs GW-SEQL (Wordnet, ConceptNet, YAGO)
   - MPII: F1
   		- "dish" prediction
   		- DeepConvLSTM vs libSVM vs SEQL vs GW-SEQL (Wordnet, ConceptNet, YAGO)

- Experiment #2: analysis on "hyperparameters" values
		- combinations of different radii
		- combinations of different pooling functions (also inside the KG embeddings) 

- Experiment #3: evaluate robustness of GW-SEQL to noise by corrupting input atomic actions. Playing with the level of noise. (check if there are works on injecting noise.)


- [TBD] Experiment #4: comparison end-to-end GW-SEQL vs DeepConvLSTM on Opportunity dataset (mid-level & high-level)


# Conclusions
- Wrap-up
- Open questions
